Marginally-Stable Thermal Equilibria of Rayleigh-B\'enard Convection

Natural convection is ubiquitous throughout the physical sciences and engineering, yet many of its important properties remain elusive. To study convection in a novel context, we derive and solve a quasilinear form of the Rayleigh-B\'enard problem by representing the perturbations in terms of marginally-stable eigenmodes. The amplitude of each eigenmode is determined by requiring that the background state maintains marginal stability. The background temperature profile evolves due to the advective flux of every marginally-stable eigenmode, as well as diffusion. To ensure marginal stability and to obtain the eigenfunctions at every timestep, we perform a one-dimensional eigenvalue solve on each of the allowable wavenumbers. The background temperature field evolves to an equilibrium state, where the advective flux from the marginally-stable eigenmodes and the diffusive flux sum to a constant. These marginally-stable thermal equilibria (MSTE) are exact solutions of the quasilinear equations. The mean temperature profile has thinner boundary layers and larger Nusselt numbers than thermally-equilibrated 2D and 3D simulations of the full nonlinear equations. We find the Nusselt number scales like $\rm{Nu} \sim\rm{Ra}^{1/3}$. When an MSTE is used as initial conditions for a 2D simulation, we find that Nu quickly equilibrates without the burst of turbulence often induced by purely conductive initial conditions, but we also find that the kinetic energy is too large and viscously attenuates on a long viscous time scale. This is due to the thin temperature boundary layers which diffuse heat very effectively, thereby requiring high-velocity advective flows to reach an equilibrium.

==> FE10173_proof_corrections.txt <==
Redline Edits; Please make the following changes before publication:

1 Omit the words "We employ" from refs [26] and [27] as this text was intended for the footnotes.

2 Please append the following sentence at the end of the acknowledgements section:

L. O'Connor is supported by Northwestern University's Walter P. Murphy Fellowship.

Specific Questions and Comments to Address for This Paper:

1 Physical Review discourages claims of priority. For more information regarding the change
to the following sentence and others like it, Please see http://publish.aps.org/authors/newnovel-policy-physical-review.

Assuming no further action is required by the authors, the page proof edits are acceptable. 

2 Please add a sentence or two explaining your table in Appendix C, as we prefer not to include Appendixes consisting of only tables or figures and no text.

Append the following after line 442:

Table 1 provides control parameters and dependent MSTE properties. High-Ra cases require increased resolutions and run times due to their decreased boundary layer thicknesses and the appearance high-kx marginal modes. 

3 The citation of Table 1 is missing in the text. Please cite the same in running text in sequence to avoid the renumbering of floating elements.

Replace line 140 with the following:

The necessary number of basis functions increases with Ra as the eigenfunctions include increasingly small-scale features (see Appendix C Table 1 and Appendix D).

4 Please verify page no. in Ref. [23].

The number 475 refers to the Journal volume. Please omit any page numbers as they do not appear to be provided by the Journal. 

FQ: This funding provider could not be uniquely identified during our search of the FundRef
registry (or no Contract or Grant number was detected). Please check information and amend
if incomplete or incorrect.

GID refers to the group project ID. This may be of interest to other groups using the same supercomputer. Please publish as is.

Q: This reference could not be uniquely identified due to incomplete information or improper
format. Please check all information and amend if applicable.

Here are DOIs for the following references:

[3] https://doi.org/10.1007/s00159-003-0019-3

[5] https://doi.org/10.1098/rspa.1954.0197

Reference [27] does not yet have an associated publication. Please publish as is.



==> ms_rbc.txt <==
Marginally-Stable Thermal Equilibria of Rayleigh-Bénard Convection
Liam O’Connor1 , Daniel Lecoanet1,2 , and Evan H. Anders2
1

Department of Engineering Sciences and Applied Mathematics,
Northwestern University, Evanston, IL 60208 USA and
2
Center for Interdisciplinary Exploration and Research in Astrophysics,
Northwestern University, Evanston, IL, 60201 USA
Natural convection exhibits turbulent flows which are difficult or impossible to resolve in direct
numerical simulations. In this work, we investigate a quasilinear form of the Rayleigh-Bénard
problem which describes the bulk one-dimensional properties of convection without resolving the
turbulent dynamics. We represent perturbations away from the mean using a sum of marginallystable eigenmodes. By constraining the perturbation amplitudes, the marginal stability criterion
allows us to evolve the background temperature profile under the influence of multiple eigenmodes
representing flows at different length scales. We find the quasilinear system evolves to an equilibrium
state where advective and diffusive fluxes sum to a constant. These marginally-stable thermal
equilibria (MSTE) are exact solutions of the quasilinear equations. The mean MSTE temperature
profiles have thinner boundary layers and larger Nusselt numbers than thermally-equilibrated 2D
and 3D simulations of the full nonlinear equations. MSTE solutions exhibit a classic boundary-layer
scaling of the Nusselt number Nu with the Rayleigh number Ra of Nu ∼ Ra1/3 . When an MSTE
is used as initial conditions for a 2D simulation, we find that Nu quickly equilibrates without the
burst of turbulence often induced by purely conductive initial conditions, but we also find that the
kinetic energy is too large and viscously attenuates on a long viscous time scale.

I.

INTRODUCTION

Rayleigh-Bénard convection plays a foundational role
in astrophysical and geophysical settings. The resulting
buoyancy-driven flows regulate heat transfer and generate large-scale vortices [1]. Turbulent convection, which
is associated with large Rayleigh numbers Ra, is difficult
to simulate. State of the art simulations performed by [2]
have reached Ra ∼ 1014 but estimates for the sun’s convective zone and earth’s interior are Ra ∼ 1016 −1020 and
Ra ∼ 1020 −1030 respectively [3, 4]. The scaling behavior
of the Nusselt number Nu ∼ Raβ in the asymptotic ultimate regime is of particular interest. There is a substantial body of work pertaining to this specific topic with
no general agreement between numerical simulations and
asymptotic theories [5–11].
Absent solid evidence from direct numerical simulation, other methods have been developed to try to infer
large-Ra behavior or otherwise gain insight. In the presence of other physical effects (e.g., rotation, magnetic
fields), one can sometimes derive an asymptotically consistent set of reduced equations [12, 13]. Reduced models
are useful because they allow us to study the problem
with less expensive computations. Another approach relates to unstable exact coherent states (ECS) which are
steady solutions to the full nonlinear problem [14–17].
Simulations and analyses performed by [18, 19] suggest
that chaotic solution trajectories might intermittently resemble these ECS. Should that be the case, it is crucial
that we discover and classify such equilibria.
Others have turned to studying quasilinear systems.
The quasilinear approximation starts with a decomposition of all variables into a background and perturbations about this background. This approximation neglects the nonlinear interactions between perturbations

which would otherwise modify the perturbations themselves [20]. This renders the perturbation equations linear. Although the quasilinear approximation greatly simplifies the problem, an additional condition must be imposed to determine the amplitude of the perturbations.
Refs. [20, 21] address this by initializing the perturbations to low amplitude and evolving them together with
the background. More recently, a different approach was
taken in ref. [22], which computes ECS in parallel shear
flows by deriving and solving a quasilinear formulation
of the Navier-Stokes equations via multi-scale asymptotic arguments. They assume the background velocity
evolves on a slow time scale, and, to determine the perturbation amplitudes, they require marginal stability at
each timestep. This quasilinear approach, which relies
on multi-scale arguments in conjunction with a marginal
stability constraint, is generalized by ref. [23]. Studying
two somewhat generic systems, researchers observe the
interdependent evolution of a background state and its
perturbations within a marginally-stable manifold.
In ref. [21], Herring derives a quasilinear model for
Boussinesq convection and provides supporting arguments for the model’s physical validity. He demonstrates
that a single eigenmode is dominant only when Ra < 106 .
Herring uses numerical integration along with Fourier
decomposition to approximate the transient solution to
his model, allowing the system to saturate to a state of
marginal stability. Though efficient, this method is limited in its inability to model high-Ra convection due to
the appearance of a second unstable mode at Ra ≈ 106 .
How these modes interact to form thermal equilibria is
also of interest. In this paper we apply ref. [23]’s generalized approach to ref. [21]’s reduced convection model
by requiring marginal stability at the point of initialization. When evolving the background state, we select

2
the perturbation amplitudes such that marginal stability
is maintained with each successive timestep. This new
method allows us to calculate marginally-stable thermal
equilibria up to Ra = 109 , involving as many as five
eigenmodes each with a unique horizontal wavenumber.
The paper is organized as follows: in Section II we recall the underlying equations, and in Section III we outline how we evolve the background temperature profile
while maintaining marginal stability. Section IV pertains
to the properties of the marginally-stable thermal equilibria, in particular how the Nusselt number and characteristic wavenumbers vary with the Rayleigh number.
Finally, we analyze the results of simulations initialized
with marginally-stable thermal equilibria in Section V,
and conclude in Section VI.

noted by f 0 )
u(x, z, t) = u0 (x, z, t)
= u0 (x, z, t)x̂ + w0 (x, z, t)ẑ

(5)
(6)

T (x, z, t) = T (z, t) + T 0 (x, z, t)
p(x, z, t) = p(z, t) + p0 (x, z, t)

(7)
(8)

where the mean-velocity components vanish due to incompressibility and symmetry. Perturbations are defined
to have no horizontal-average
hf 0 (x, z, t)ix ≡

Z Lx

f 0 (x, z, t)dx = 0.

(9)

0

Substituting (7) into (3) and taking the horizontalaverage reduces the system to a simple initial value problem for T
II.

MODEL SETUP

∂T
∂
∂2T
+
hw0 T 0 ix = P 2 ,
∂t
∂z
∂z

We begin with the Boussinesq approximation for
Rayleigh-Bénard Convection, nondimensionalized on the
free-fall time scale. The domain D is 2-dimensional, rectangular, and horizontally periodic with cartesian spatial
coordinates 0 ≤ x < 4 and −1/2 < z < 1/2. We define the corresponding domain width Lx = 4 and height
Lz = 1. The fluid of interest is constrained between two
flat boundaries at z = −1/2 and z = 1/2 with fixed temperatures 1/2 and −1/2 respectively. At both boundaries
we specify impenetrable, no-slip conditions, such that the
velocity u = ux̂+wẑ = 0 at z = ±1/2, where x̂ and ẑ are
the unit vectors in the x and z directions. The equations
of motion are then given by
∇·u=0

(1)

∂u
+ u · ∇u = −∇p + T ẑ + R∇2 u
∂t
∂T
+ u · ∇T = P∇2 T
∂t

(2)
(3)

where p is pressure and T is temperature. A Boussinesq convection system of this form can be characterized
gαL3z ∆T
by its dimensionless Rayleigh number Ra =
and
νκ
Prandtl number Pr = κν , where g, α, , ∆T, ν, κ are the
gravitational acceleration, coefficient of thermal expansion, imposed temperature difference, kinematic viscosity, and thermal diffusivity respectively. In this paper,
we fix Pr = 1. For convenience, we define

(10)

with associated boundary conditions T (−1/2, t) = 1/2
and T (1/2, t) = −1/2. It should be noted that we could
obtain a similar equation for u by breaking reflection
symmetry about the midplane z = 0 and considering
some nontrivial mean horizontal flow u(z, t). However
we must have w(z, t) = 0 due to incompressibility.
Substituting (8) into (2) and taking the horizontal average reveals that the mean pressure field p(z, t) must
satisfy
0=−

∂p
+ T.
∂z

(11)

To solve (10) numerically, we need an expression for
the perturbations so we can calculate the advective heat
flux. Here we will make the quasilinear approximation,
dropping the u0 · ∇u0 and u0 · ∇T 0 terms from the evolution equations for the perturbations. Substituting (5)–
(8) into (1)–(3) followed by subtracting (10) & (11) from
the resulting temperature and ẑ momentum equations
respectively gives
∇ · u0 = 0
∂u0
= −∇p0 + T 0 ẑ + R∇2 u0
∂t
∂T 0
∂T 0
+
w = P∇2 T 0
∂t
∂z

(12)
(13)
(14)

with Dirichlet boundary conditions
r
R=

Pr
,
Ra

P=√

1
.
Pr Ra

(4)

To derive the quasilinear form, we posit that an arbitrary field f can be represented as the sum of a mean
profile (denoted by f ) and a perturbation function (de-

T 0 |z=± 21 = 0,

u0 |z=± 21 = 0,

p0 |z=± 12 = 0.

(15)

This is now a linear problem in u0 and T 0 which can be
solved as an eigenvalue problem.
In his groundbreaking report [24], Lord Rayleigh observed that (12)–(14) can be manipulated into a separa-

3
ble form with generalized solutions
i
h
w0 (x, z, t) = A < W (z) ei(kx x−st)
i
h
u0 (x, z, t) = A < U (z) ei(kx x−st)
i
h
T 0 (x, z, t) = A < θ(z) ei(kx x−st)
i
h
p0 (x, z, t) = A < P (z) ei(kx x−st)

(16)
(17)
(18)

We normalize the eigenmodes to have
(21)

where h·iD denotes the spatial mean over the entire domain. Crucially, we emphasize that (16) & (18) are solutions to the linear problem. In the quasilinear context,
the background state and its eigenmodes vary in time.
By convention, our notation neglects this t-dependence
in the eigenfunctions as they will always be computed
from the autonomous linear system.
For each kx , we can assess the stability of the perturbations by solving for the eigenvalue s, whose imaginary
component σ plays the role of an exponential growth rate.
Positive eigenvalues indicate that the system is unstable
to small disturbances whose Fourier decomposition includes a nontrivial component of wavenumber kx . Negative eigenvalues indicate stability. A complete linear
stability analysis requires solution over the full spectrum
of wavenumbers. The prototypical case is used to demonstrate that the critical Rayleigh number Rac = 1708
when ∂T
∂z = −1.
To calculate the advective heat flux in equation 10, we
can sum the individual advective terms hw0 T 0 ix of every marginally-stable mode. In this way, the heat flux
from the perturbations influence the evolution of T . But
the evolution of T also influences the perturbations, as
equation 14 depends on ∂z T . Thus, the mean temperature and perturbation fields are coupled, as is the case
in [22, 23].

III.

max{σ} = 0.
kx

(22)

(19)

where A is the (undetermined) mode amplitude, s = ω +
iσ is the eigenvalue, and kx is constrained, by periodicity,
to the countably infinite set (spectrum) of wavenumbers
n nπ
o
kx ∈
n∈N .
(20)
2

h|θ|2 iD = 1

advective term hw0 T 0 ix tends to stabilize T , thereby creating a negative feedback loop. Only marginally-stable
modes can be maintained on the slow time scale. Therefore the amplitude A must satisfy

PERTURBATION EVOLUTION

The linearized system (12)–(14) does not constrain the
amplitude of the eigenmodes, A. However, the advective
heat flux is proportional to A2 , so we need to specify
the amplitude in order to solve equation 10. To evolve
T , we assume the perturbations evolve on a much faster
time scale than the mean temperature, as in [25]. Stable modes (σ < 0) decay away rapidly. Unstable modes
(σ > 0) will not persist on the slow time scale because the

For various Ra and fixed Pr = 1, we seek marginallystable thermal equilibria (MSTE) satisfying ∂T
∂t = 0 according to (10). We employ the Dedalus pseudo-spectral
python framework1 [26] to solve the eigenvalue problem outlined in Section II as well as the time evolution
equation 10. We represent each field with Chebyshev
polynomials and use the 3/2 dealiasing rule to calculate
the advective heat flux. The necessary number of basis functions increases with Ra as the eigenfunctions include increasingly small-scale features (see Appendices C
& D). We use the Eigentools package2 [27] to manipulate the eigenfunctions and calculate the advective heat
flux hw0 T 0 ix .
To initialize our calculations, we construct a
marginally-stable initial temperature profile T (z, t = 0)
whose equation is given in Appendix A. Although this
background temperature is marginally-stable, it is not in
thermal equilibrium, so it will evolve in time. We use
(10) to evolve T (z, t0 ) into a new marginally-stable profile T (z, t0 +∆t). We use a second-order, two-stage IMEX
Runge-Kutta method. The eigenfunctions and amplitudes are assumed to be constant with respect to t over
the timestep. We symmetrize T by setting the coefficients
of its even Chebyshev basis functions to zero at the start
of each timestep. This ensures T (z) = −T (−z). On
every timestep, we calculate the marginally-stable eigenfunctions and their amplitude A. It is essential that we
pick the correct eigenfunction amplitude when calculating the advective term to maintain marginal stability. We
will now illustrate our method of finding the appropriate
A through an example.
Consider a marginally-stable temperature profile
T (z, t0 ). By definition, its maximum growth rate is 0.
Diffusing T (z, t0 ) tends to increase its growth rates while
ignoring the diffusive term and evolving according to advection tends to decrease its growth rates (see Figure 1).
The amplitude A must be selected such that these two
influences are equal and opposite. We can measure the effects of diffusion and advection on the maximum growth

1 We employ Dedalus version v2.2006

https://dedalus-project.org/
https://github.com/DedalusProject/dedalus/releases
2 We employ Eigentools commit
f457afc3193c32c16fdff94cdad962d07edea56b
https://github.com/jsoishi/eigentools

4
zero to within 10−9 . We observe that marginally-stable
modes do not oscillate in time, i.e. σ = 0 implies ω = 0.
This numerical result is consistent with the conventional
notion of exchange of stabilities [28]. Crucially, we do not
assume the kx of the marginally-stable mode is fixed. In
Section III A we specify procedures for the treatment of
multiple simultaneously marginal modes.

0.05
0.00
0.05
0.10

Initial
Diffused

0

0.5

Evolved
Advected
1.0

kx

1.5

A.

2.0

FIG. 1. Eigenvalue spectra for Ra = 105 . The spectrum of an
“initial” marginally-stable mean temperature profile T (z, t0 )
has a maximum eigenvalue of 0. Given a small fixed timestep
∆t, diffusion (equation 23) destabilizes the system, increasing σ. Advection (equation 24) tends to stabilize the system, decreasing σ. We find the eigenfunction amplitude A2
such that the combination of diffusion and advection yields a
new, “evolved,” marginally-stable mean temperature profile
T (z, t0 + ∆t). In this case A2 ≈ 1 due to approximately equal
magnitudes of the diffused and advected eigenvalues.

In most cases, we encounter eigenvalue spectra with
multiple marginal modes. To accommodate this we generalize the advective term in (10) to accommodate N
simultaneously marginal modes
hw0 T 0 ix =

N
X

2A2n < [Wn θn∗ ]

(26)

n=1

(23)

where Wn and θn are the marginally-stable eigenmodes
associated with different values of kx . The factor of 2
is again due to horizontal averaging. There are now N
modes, each with their own amplitude to solve for and
eigenvalue to keep marginally-stable. Given a small fixed
time step ∆t, let A2 be the amplitude vector and σ(A2 )
be the eigenvalues of the N modes. We are searching
for Ã2 that satisfies σ(Ã2 ) = 0. We approximate the
amplitudes with Λ20 by generalizing (25):

(24)

Ã2 ≈ Λ20 = −Σ−1
adv σdiff .

rate by solving two new initial value problems
∂T diff
∂ 2 T diff
=P
∂t
∂z 2
∂
∂T adv
+ 2 < [W θ∗ ] = 0
∂t
∂z

Treatment of Multiple Marginally-Stable Modes

where T diff and T adv denote the diffused and advected
temperature profiles respectively. In equation 24 we have
set the amplitude of the eigenfunctions A = 1 so we can
determine how advection changes the temperature profiles. The factor of 2 arises due to the horizontal averaging of the advective term in (10).
We solve equations (23) & (24) from t = t0 to t =
t0 +∆t, initializing each temperature profile with T (z, t0 ).
Suppose k0 is the wavenumber of the marginally-stable
mode. We then calculate the kx = k0 mode’s growth
rates σdiff and σadv for T diff and T adv . A good guess for
A2 is
σdiff
A2 ≈ Λ20 ≡ −
.
(25)
σadv
This estimate follows from first-order perturbation theory. Note that σadv < 0 and σdiff > 0, so Λ20 > 0.
Using the approximate amplitude Λ20 , the background
temperature T (z, t0 ) is then evolved to t = t0 + ∆t
according to (10) and another eigenvalue solve is performed. This background temperature is typically close
to, but not exactly, marginally-stable. In fact, in the
limit ∆t → 0, the estimate Λ20 approaches the amplitude A2 necessary to keep the background temperature
marginally-stable [23]. We use Newton’s method to find
an amplitude A2 such that the maximum growth rate is

(27)

Here σdiff = σ(0) refers to the eigenvalues of the background temperature after evolving under only diffusion
(equation 23) for a time interval ∆t. We account for the
influence of N advection terms on N eigenvalues (one for
each mode) by constructing an eigenvalue matrix Σadv .
To calculate the element of Σadv at row i and column
j, we evolve the background temperature under only advection by mode j for a time interval ∆t. Then the i, j
component of Σadv is given by the eigenvalue of the ith
mode.
Our estimate Λ20 does not typically give a background temperature for which all N modes are exactly
marginally-stable. We refine our vector of amplitudes via
Newton’s method. This requires calculating the Jacobian
matrix


∇σ1 (A1 , A2 , ..., AN )
 ∇σ2 (A1 , A2 , ..., AN ) 


J =
(28)
.
..


.
∇σN (A1 , A2 , ..., AN )
We approximate J via first-order finite differences, which
requires an additional N 2 sparse eigenvalue solves. We iterate Newton’s method until all marginally-stable modes
have eigenvalues within 10−9 of zero. We find σ(A2 )
does indeed have a unique root provided the time step is
not too large and there are no numerical instabilities, as

outlined in Appendix B. Presumably this is due to the
coupling of hw0 T 0 ix with T . Over the course of a large
time step, T evolves according to (10) and eventually
the original eigenfunctions cease to provide a stabilizing
influence. This limits the timestep size we can take.
Difficulty arises when transitioning between different
numbers of marginal modes. We facilitate these transitions by defining an adjustable candidate tolerance
εcand ∈ [10−6 , 10−8 ]. A mode which meets the candidate
tolerance can be included in the subsequent timestep as a
candidate marginal mode. Candidate modes are rejected
when the root-finding algorithm converges on a negative amplitude A2 < 0. Otherwise the mode becomes
marginally-stable. In a similar manner, a marginallystable mode need not remain marginally-stable. If its
amplitude converges to some A2 < 0 as before, then that
mode is discarded and the timestep is repeated.

IV.

PROPERTIES OF THERMALLY
EQUILIBRATED STATES

We evolve T as described above until max |∂t T | <
10−5 . In this marginally-stable thermal equilibrium, T
does not evolve in time, and the perturbations also do
not evolve in time, as they are marginally-stable. Thus,
these configurations are exact solutions to the quasilinear system (equations 10–14). They differ from the usual
ECS in that ECS are fixed points of the full nonlinear
problem (1)–(3). Such definitions are not mutually exclusive, but in general we can assume that MSTE and
ECS are not steady with respect to their counterparts’
equations. We compute symmetric MSTE for Ra in the
range 105 − 109 .
Figure 2 gives temperature profiles for Ra = 108 , where
the initial profile is outlined in Appendix A. We run a direct numerical simulation (DNS) of (1)–(3) with Dedalus
and plot the horizontal- and time- averaged temperature
profile. The temperature boundary layers in the DNS
are wider than in the MSTE, which is in turn wider than
the boundary layer of the initial temperature profile. By
computing the maximum growth rates of the linearized
system (12)–(14), we found that both the DNS and the
ECS profiles are linearly unstable when used as background states. Every marginally-stable initial profile we
experiment with (tanh, erf) has thinner boundary layers than the DNS and MSTE profiles. When comparing
our quasilinear equilibrium (MSTE) with ref. [16]’s nonlinear equilibrium (ECS), we find that the ECS profile is
significantly more diffuse than that of the MSTE. In conjunction, these two facts suggest that MSTE maximize
boundary layer thickness while subject to the marginal
stability constraint.
The most resilient and unexpected feature of MSTE
temperature profiles are the pronounced dips adjacent to
the boundary layers. These dips appear in every solution, regardless of Ra. Physically, they correspond to
thin layers in which the mean temperature gradient re-

T

5

0.50
0.25
0.00
0.25
0.50

Ra = 108

Initial
MSTE

0.4

0.2

0.0
z

ECS
DNS

0.2

0.4

FIG. 2. Mean temperature profiles T for Ra = 108 . The
initial profile is given by (A1). We evolve this background
temperature profile according to Section III until we reach a
marginally-stable thermal equilibrium (MSTE). ECS refers to
a steady nonlinear solution for Boussinesq convection, given
by ref. [16]. The DNS curve is obtained from a 2D nonlinear
simulation of (1)–(3) with Dedalus. DNS temperature data
are horizontally- and time-averaged. The initial profile has
the narrowest boundary layer, while the DNS profile has the
widest boundary layer. The equilibrated MSTE and ECS
curves lie between the initial and DNS curves, with the ECS
having a more diffuse boundary layer than that of the MSTE.
The MSTE profile exhibits prominent dips, nested alongside
the boundary regions.

verses, contradicting an important hypothesis of [5]. This
counter-diffusion, which opposes overall heat transfer, is
overcome by the coinciding advective flux, shown in Figure 3. Ref. [21] observes this when studying the same system. Similar temperature gradient reversals are reported
by [17] along the midlines of 2D convective cellular solutions at Ra ∼ 106 . In that case, the reversals are due to
nonlinear advection, which is not present in our quasilinear model. Neither the present authors, nor Herring were
able to provide a rigorous mathematical explanation for
this behavior.
In Figure 3, we give heat flux profiles and eigenvalue
spectra for two cases: Ra = 2 × 105 (top) and Ra = 109
(bottom). Appendix D shows representative vertical velocity and temperature perturbation eigenfunctions. For
Ra = 2×105 , there is a single marginal mode at kx = 1.5π
whose advective flux occupies the bulk of the domain.
These states have wide boundary layers, with diffusive
fluxes which gradually subside as advection becomes the
dominant flux component. Transitional regions occur
over a smaller length scale for Ra = 109 where the
shift from diffusion to advection is sharp. At Ra = 109
we find five marginally-stable modes are necessary to
reach an MSTE. Thin advection profiles, belonging to
high-wavenumber modes with kx = 23.5π, 24π, hug the
boundary layer. Closer to the bulk of the domain, we
see wider advection profiles corresponding to modes in a
second pair of marginal modes kx = 6π, 6.5π. Adjacent
pairs of marginal modes whose wavenumbers differ by
0.5π are common among MSTE. The isolated kx = 1.5π

6

Ra = 2 × 105

0.0000

Flux

0.015
Diffusion
Advection (kx = 1.5 )
Total

0.010
0.005
0.000

0.5

0.4

0.3

z

0.2

0.1 0.0

Flux

Ra = 109

0.003
0.002
0.001
0.000

Diffusion
Advection (kx = 1.5 )
Advection (kx = 6.0 )
Advection (kx = 6.5 )
Advection (kx = 23.5 )
Advection (kx = 24.0 )
Total

0.5

0.4

0.3

z

0.2

Ra = 2 × 105

0.1 0.0

-1.0000
-2.0000

Stable
Marginal

0

2

4

6

kx

8

10

12

20

25

30

Ra = 109

0.0000
-0.0005
-0.0010

Stable
Marginal

0

5

10

15

kx

FIG. 3. Heat fluxes (left) and eigenvalue spectra (right) of equilibrated states with Ra = 2 × 105 (top) and Ra = 109 (bottom).
The heat flux profiles are symmetric about z = 0, so we only plot for z < 0. We plot the advection profiles for marginally-stable
modes. At low Ra, a single mode with kx = 1.5π is sufficient to oppose boundary layer diffusion and facilitate heat flux
throughout the bulk of the domain. At large Ra, high-wavenumber modes contribute pronounced small-scale advection profiles
which tightly hug the thin boundary layers. A combination of progressively wider advection profiles is necessary to transition to
bulk advection provided by the kx = 1.5π mode. This bulk mode mimics the large-scale convective cells which are characteristic
of Rayleigh–Bénard convection, both in qualitative structure and number of cells in the domain. The eigenfunctions which
compose the advective profiles are illustrated in Appendix D.

mode forms the same arrangement and number of largescale convective cells observed in DNS, again occupying
the bulk of the domain. The pairs of modes kx = 6π, 6.5π
and kx = 23.5π, 24π are each associated with a single
maximum in our plots of growth rate σ as a function of kx
(lower right panel of Figure 3). If we allowed wavenumbers to vary continuously, there would be an unstable
mode between these pairs of wavenumbers. However,
since we have fixed the horizontal size of our domain,
we are left with pairs of discrete marginal modes.
MSTE for large Ra tend to have a diverse combination of marginal modes. In every case, the kx = 1.5π
mode is included. In Figure 4 we give the wavenumbers
kx of marginal modes. Adjacent pairs of marginal modes
are common but not ubiquitous. Like kx = 6π, 6.5π and
kx = 23.5π, 24π for the Ra = 109 MSTE, these are due
to the discretization of wavenumbers from our domain of
width 4. We think of the pairs of modes as acting together as part of a single maximum of the growth rate
as a function of the wavenumber. When wavenumbers
are adjacent, we plot them in the same color and de-

note the larger mode with an x and the smaller with a
+. For Ra ≥ 106 , a second branch of marginal modes
is shown in light green. Least-squares regression gives
max{kx } ∝ Ra0.300 with R2 = 0.998 for this maximum
branch. This relationship does not appear to be asymptotic. If we consider only those MSTE whose Ra ≥ 108 ,
we observe max{kx } ∼ Ra1/3 in agreement with classical
scaling arguments. For large Ra, the advective fluxes
of this maximum branch compensate for the strongly
peaked diffusive flux in the thin boundary layers. At
Ra ≥ 108 , a third branch appears (shown in blue), splitting the widening gap between the other two. For these
points regression gives kx ∝ Ra0.155 with R2 = 0.988.
The blue branch is associated with moderately wide advection profiles, filling a niche in the total flux by uniting
the thin profiles of the maximum branch with those of
the bulk-domain-oriented minimum branch.
The largest marginal wavenumber max{kx } (represented by the light green branch in Figure 4) serves as
an inverse minimum length scale in the x direction. The
finest vertical structures in T (z) appear near the bound-

7

kx

102

10 1
Ra

106 108

101
10 2
105

106

107
Ra

108

109

FIG. 4. Wavenumbers of marginally-stable modes in thermally equilibrated states. Marginal modes often appear in
adjacent pairs, which we denote with a common color. Within
each of these pairs, the largest and smallest kx are denoted
with an x and a + respectively. For example, the spectrum corresponding to Ra = 105 has adjacent marginal
wavenumbers kx = π, 1.5π. The Ra = 109 spectrum, shown
in the lower right corner of Figure 3, has three groups of
maxima, with a single marginal mode in the first group
(kx = 1.5π), two adjacent marginal modes in the second
group (kx = 6π, 6.5π), and two adjacent marginal modes in
the third group (kx = 23.5π, 24π). The largest wavenumbers
of the green and blue branches depend on Ra according to
power laws. For the green branch, max{kx } ∝ Ra0.300 with
R2 = 0.998 while for the blue branch, kx ∝ Ra0.155 with
R2 = 0.988.

105

15
0
107

106

Ra1/3

Ra

108

109

FIG. 6. Boundary layer height δ of MSTE. We define the
= 0
boundary layer height based off the location where ∂T
∂z
(see equation 29). Plotting on a log-log scale, we find that δ
and Ra obey a power-law relationship. We also demonstrate
that Ra1/3 δ is approximately constant with respect to Ra
which is consistent with [5]

aries, requiring more basis functions (resolution) at large
Ra. Naturally, this provides a complementary minimum
length scale for z. We define the boundary layer height
δ as the distance from the boundary where ∂z T equals
zero, i.e.,
∂T
= 0,
∂z z=− 1 +δ

0 < δ < 1/2.

(29)

1

2

125
100
75
50
25
5

10

15
max{kx }

20

25

FIG. 5. For Ra ≥ 106 , the maximum marginally-stable
wavenumber (corresponding to the green x markers in Figure 4) are inversely related to the boundary layer height δ.
(max{kx })−1 gives a minimum x length scale for the perturbations, and consequently, the advection. For large Ra, the
boundary layers admit small scale features, requiring more
vertical basis functions (higher resolution, see Appendix C
for specifications). The boundary layer height gives an estimate of the minimum vertical length scale in the problem.
This suggests that the minimum horizontal and vertical length
scales are proportional to each other over a wide range of Ra.

This height corresponds to the local extrema of the
MSTE temperature profile, e.g., in Figure 2. In Figure 5, we show max{kx } is proportional to δ −1 over
our range of Ra. Least-squares regression gives δ −1 =
1.71 max{kx } − 2.13 with R2 = 0.996.
We find the MSTE can be characterized by their
boundary layer height. In Figure 6, we illustrate the scaling behavior of the boundary layer height δ ∼ Ra−1/3 .
This is consistent with Malkus’ classical marginal stability theory, a scaling argument which perceives the
boundary regions as subdomains which are themselves
marginally-stable [5].
The temperature boundary layers of MSTE exhibit
self-similarity despite great variation in Ra. We illustrate
this in Figure 7 where the mean temperature T is plotted
along a rescaled z-coordinate z+1/2
. It is also noteworδ
thy that we do not encounter any appreciable variation
in the boundary layer geometry as we extend Herring’s
findings beyond Ra = 106 . The rescaled boundary layer
geometry appears intrinsic to the MSTE, possibly minimizing diffusion as previously hypothesized. This again
highlights the importance of the boundary layer height’s
dependence on Ra.
The Nusselt number, which measures convective performance is given by
Nu =

hhw0 T 0 ix − P ∂T
∂z iz
h−P ∂T
∂z iz

.

(30)

8

0.4
T

the MSTE,

Ra = 105
Ra = 107
Ra = 109

T (x, z) t=0 = T (z) +

N
X

i
h
An < θn (z)eikxn x + N

n=1

0.2

u(x, z) t=0 =

N
X

An <

h

i
Un (z)x̂ + Wn (z)ẑ eikxn x

n=1

0.0
0.0

(32)

0.5

1.0

z + 0.5

1.5

2.0

FIG. 7. Temperature boundary layer geometries of various
MSTE. Rescaling according to the previously defined boundary layer height δ reveals self-similarity in the temperature
boundary layers despite large variation in Ra. The rescaled
curves remain approximately self-similar for z < 0.

There is no general consensus surrounding the scaling
behavior of Nu for high Ra systems, which are of particular importance in astrophysical and geophysical systems. In Figure 8 we report Nu for MSTE, “steady rolls”
ECS [16], and DNS [29, 30]. We find that MSTE satisfy
Nu ∼ Ra1/3 , consistent with our finding that the boundary layer height scales like δ ∼ Ra1/3 . Herring was able
to demonstrate this for Ra ≤ 106 . Our results confirm
this trend in MSTE up to Ra = 109 . The Nusselt numbers of the ECS are somewhat lower and the DNS Nusselt
numbers are yet lower still. In both cases, the Ra dependence appear slightly more shallow than for the MSTE.
Ref. [16] hypothesized that the Nu of all ECS which admit classical Malkus scaling must always exceed the Nu
of turbulent convection. If we generalize this notion to
include quasilinear equilibria, our findings agree; MSTE
have larger Nu than 2D and 3D DNS. This might be
due to the chaotic transitions among the unstable periodic orbits outlined by [18, 19] inhibiting heat flux. We
might also anticipate the existence of similar equilibria
with smaller Nu, occupying complementary nodes in the
Markov chain whose behavior agrees with DNS.

V. SIMULATIONS WITH THERMALLY
EQUILIBRATED INITIAL CONDITIONS

This investigation is partially motivated by the
prospect of decreasing DNS runtimes by employing
MSTE as initial conditions. One common choice of initial
conditions for DNS of equations (1)–(3) are
T (x, z) t=0 = 0.5 − z + N
u(x, z) t=0 = 0

(31)

where N is low-amplitude random noise concentrated in
the bulk of the domain. Here we instead initialize using

where θn (z), Un (z), Wn (z); An ; and kxn refer to the
complex eigenfunctions, amplitude, and wavenumber of
the nth marginal mode respectively. Note that although
the MSTE is an equilibrium of the quasilinear equations,
it is not an equilibrium of the full nonlinear equations.
Accordingly the simulation state would evolve on initialization absent a random noise term. Here we include noise as a source of asymmetries. We also perform a simulation with MSTE absent any initial velocity
(u(x, z)|t=0 = 0). This state is not in equilibrium but we
refer to it as “MSTE No Flow” for clarity.
Simulations initialized with the conductive equilibrium
plus low-amplitude thermal noise have a large peak in
Nu early on in their evolution (Figure 9). This is due
to a burst of turbulence which occurs when the convective motions first become nonlinear. The MSTE no flow
simulation undergoes a similar transient period, albeit
less pronounced as illustrated by the smaller peak in the
green curve. A simulation initialized with the MSTE,
however, does not exhibit this transient burst of turbulence, as the large-scale anatomy of convective cells exists
on initialization. Simulation of this transitional period is
prohibitive [31]. For high Ra experiments, researchers often “bootstrap” data by initializing simulations with the
results of similar Ra runs [29, 32]. MSTE can be perceived as a set of initial conditions, designed for avoiding
the simulation of transient high Reynolds number flows.
MSTE absent velocity effectively achieve the same goal.
MSTE are laminar, lacking the small-scale structures
associated with moderate- to high-Ra experiments. This
is an apparent consequence of the quasilinear assumptions. If we perceive MSTE as background states, DNS
suggest that plumes, vortex sheets, and other unstable
turbulent features inhibit total heat transfer. This perspective agrees with conventional models of transitions to
turbulent flows, such as Boussinesq’s turbulent-viscosity
hypothesis [33]. The emergence of small-scale velocity
structures is indicative of nonlinear energy transfer to
small scales where energy is lost due to viscosity. Buoyancy driven flows are therefore impeded and the advection in the bulk of the domain decreases in magnitude
[28, 33]. We could also attribute the diffuse DNS temperature profile in Figure 2 with unsteady boundary-layer
penetration and mixing that MSTE do not exhibit.
We also find that the average kinetic energy of the simulation initialized with MSTE is significantly larger than
those found in either of the other cases, as shown Figure 10. This is because MSTE contain strong large-scale
high-velocity flows, which decay on a long viscous time

0.1
0.0

105

107

106

108

Ra

Nu

102

Ra 1/3 Nu

9

109
MSTE
DNS 2D (Johnston and Doering, 2009)
DNS 3D (Scheel and Schumacher, 2016)
ECS (Wen et al., 2020)

101
105

107

106

108

Ra

109

Ra = 108

300
200
100
0

Ra = 108

Linear IC
MSTE IC
MSTE No Flow IC
|u|2

Nu

FIG. 8. Nusselt numbers are shown for MSTE, aspect-ratio-optimized “steady rolls” ECS [16], as well as statistically-steady 2D
and 3D DNS [29, 30]. All datasets obey power-law relationships, with the MSTE and ECS scaling like Nu ∼ Ra1/3 . MSTE have
greater Nu than the ECS, which in turn, have greater Nu than the DNS. This can be explained by the contrasting boundary
layer geometries shown in Figure 2.

0

20

40

t

60

80

100

FIG. 9. Nusselt numbers of simulations performed at Ra =
108 , initialized with the conductive equilibrium plus thermal
noise (black), the MSTE (blue), and the MSTE absent initial flow (green). The MSTE simulation does not undergo a
convective-transient period because the characteristic largescale convective cell structure exists on initialization. The
MSTE no flow simulation exhibits quasi-periodic oscillations
in Nu which appear to persist for long times. The oscillations
are great enough in amplitude that Nu is quasi-periodically
negative, indicating brief periods of average heat transfer reversal.

Linear IC
MSTE IC
MSTE No Flow IC

0.5
0.0

0

100

200
t

300

400

FIG. 10. Average kinetic energies are reported for the same
simulations illustrated in Figure 9 (Ra = 108 ). The eigenfunctions belonging to MSTE have significantly more kinetic
energy than the statistically-steady state. Kinetic equilibrium
is achieved on a long viscous time scale.

scale tν . These powerful advective flows balance the heat
flux in the bulk of the domain with the strong diffusion
of thin MSTE temperature boundary layers. Fluid in the
other cases is initialized at rest. Two viscous time scales
can be derived for this problem: one for the boundary
layer
tν,δ =

δ2
= 2.86
P

(33)

and another for the entire domain
tν,L =

L2z
= 104 .
P

(34)

10
Empirically, we find tν ≈ 200 suggesting the true kinetic
energy decay time scale is based on a length scale ` ≈ 0.14
which is longer than the boundary layer height δ but
shorter than the domain height Lz . Consequently, MSTE
initial conditions do not reduce the simulation time required to achieve a statistically-steady state—rather they
increase it considerably! This is alleviated by using noflow MSTE initial conditions. The MSTE temperature
state is a promising candidate initial condition for highRayleigh number convection simulations.

VI.

DISCUSSION

In this paper we describe a new way to study
Rayleigh–Bénard convection. We compute marginallystable thermal equilibria (MSTE), which are equilibria of
the quasilinear equations. To compute MSTE, we construct a marginally-stable mean temperature profile and
evolve it according to the advective flux of its marginallystable eigenfunctions, and its own diffusion. We assume
that at least some modes are always in a marginallystable configuration and all other modes are stable. The
marginal stability constraint then fixes the ratio between
advection and diffusion (eigenfunction amplitude A2 ).
We use standard root-finding algorithms to solve for the
appropriate A2 at each timestep until the combination
of diffusive and advective flux sum to a constant. The
MSTE calculation is a one-dimensional problem, combining eigenvalue solves, and the time evolution of the onedimensional mean temperature profile. Thus, MSTE can
be calculated on a single workstation.
Our method allows several marginally-stable eigenmodes to participate in the evolution of the background
state simultaneously. Consequently, we are able to exceed Herring’s Ra = 106 threshold. For Ra > 106 we did
not observe any significant deviations from the trends
observed in low-Ra MSTE.
MSTE contain large-scale convective cell structures,
and have Nu ∼ Ra1/3 . These are similar to what has
been found in experiments and direct numerical simulations. But MSTE also exhibit unique and unexpected
features: mean temperature gradient-reversals/dips, high
kinetic energy flows, and a larger Nu than other equilibrated solutions. When initializing with different mean
temperature profiles, we find the same MSTE, suggesting
these equilibria might be unique.
Simulations initialized with the MSTE (32) do not
undergo an early convective transient period, but have
faster flows when compared with DNS. From a dynamical
systems perspective, unstable orbits depart from MSTE
and approach the global attractor on a viscous time scale.
This requires more computational effort to achieve relaxation when compared to the conventional conductive
initial condition (31). Initializing with only the temperature state of the MSTE avoids an early convective
transient, but does not have excessive large-scale flows.
These states could be excellent initial conditions for high-

Rayleigh number DNS.
Using the mean temperature in a statistically-steady
DNS as a background state for an eigenvalue problem
yields positive eigenvalues: the system is in a perpetual
state of instability. Unstable modes tend to stabilize the
system rapidly, creating a negative feedback loop whose
average state is linearly unstable. Future work could adjust the marginal stability criterion to allow for moderately unstable modes. Should the fast and slow time
scales not be entirely separate, these modes might persist for long times. This might lead to greater agreement
with DNS.
Another significant difference with DNS is the treatment of shear in the boundary layers. At sufficiently
high Ra, the shear in the kinetic boundary layers could
become unstable and turbulent [11]. This cannot occur in
our quasilinear model because the background state has
no velocity shear. One avenue for future work is to include a mean horizontal flow, which could develop boundary layer structures. In that case, we would search for
states which also balance viscous and Reynolds stresses
across the domain. Perturbations about this background
state could include shear flow instabilities. Another approach would be to use the generalized quasilinear approximation, in which the background state includes both
the mean and low-wavenumber temperature and velocity profiles [20]. This would allow for linear instabilities of the shear driven by low-wavenumber rolls, as we
see in all MSTE. Generalized quasilinear calculations are
inherently multi-dimensional, so they are more computationally expensive than the eigenvalue-based analysis
used to find MSTE. Despite these limitations, our onedimensional MSTE states capture many interesting features of convection.

ACKNOWLEDGMENTS

We would like to thank Charlie Doering, who greatly
influenced the way many of us think about RayleighBénard convection. Some of the ideas in this work came
from discussions with Charlie at Walsh Cottage during
the WHOI GFD summer programs; it is difficult to imagining Walsh Cottage without Charlie’s friendly and open
scientific style, and enthusiasm for softball. The authors thank Geoff Vasil, Greg Chini, Kyle Augustson,
and Emma Kaufman for their valuable feedback and suggestions. We would also like to thank Charlie Doering
and Baole Wen for the tabulated DNS and ECS data for
Figure 8. We thank the Dedalus and Eigentools development teams. Computations were conducted with support by the NASA High End Computing (HEC) Program
through the NASA Advanced Supercomputing (NAS)
Division at Ames Research Center on Pleiades with allocation GIDs s2276.

11
tem. This might also suggest that solutions are unique.
An example of (A1) is given by the blue curve in Figure 2.

Appendix A: Initial Buoyancy Profile

We initialize the thermal-equilibration algorithm with
an analytical thermal boundary layer equation, derived
by [34]
√

 4π
3
3
(1 + aξ)3
1  1
√
+
T 0 (ξ) =
log
arctan
ξ
−
+
4π
1 + (aξ)3
2π
9
4
3
z + 1/2
2π
ξ=
≥ 0,
a= √
(A1)
δ0
3 3
where δ0 is a new measure of the boundary layer height
(δ0 6= δ in general). This function is meant to describe
the temperature near z = −1/2 so it does not pass
through the origin. An appropriate initial mean temperature profile T 0 must be odd-symmetric, i.e. T 0 (z) =
−T 0 (−z). Due to continuity, this implies T 0 (0) = 0.
Accordingly, we construct T 0 (z) by translating T 0 (z)
vertically to pass through the origin. We then take
its odd-extension and include a scaling coefficient to
satisfy the boundary conditions T 0 (−1/2) = 1/2 and
T 0 (1/2) = −1/2. The initial mean temperature profile is
therefore given by

T 0 (z) =



z+1/2
T0

δ0



1 − T
1
0 2δ
1

− 1/2 ≤ z ≤ 0


1/2−z
2

T0
δ0



−1
+

1

0 < z ≤ 1/2.

0

T0

2δ0

We expect each Ra to be associated with a unique
δ0 for which T 0 (z) is marginally-stable. It should be
noted that when experimenting with various initial profiles (tanh, erf), we obtain indistinguishable equilibrated
states. Therefore these initial states lie in the MSTE
basin of attraction with respect to the quasilinear sys-

Appendix B: Timestep Management

To find MSTE, we advance T by timesteps of size ∆t.
For large ∆t, we find the advective flux terms fail to provide a stabilizing influence. This is due to coupling between the eigenfunctions W (z), θ(z) and the mean temperature profile T . In the context of our algorithm, this
effectively deletes the sought-after root of the maximum
eigenvalue function σmax (A2 ), causing the root-finding
method to fail. This is not a numerical instability, rather,
it is an inherent limitation of our timestepping algorithm.
To curtail this, we halt the root-finding algorithms after
20 successive approximations, and reduce the timestep
by a factor of 1.1, and try again.
The timestep must be also reduced to avoid a numerical instability. We find that for large ∆t, after several
hundred iterations, highly concave features develop in the
advective flux term hw0 T 0 ix near z = 0. Such features
are undesired, as they are uncommon in similar calculations [5] and we do not believe they accurately represent a physical process. If ignored, the concave features
grow in magnitude until they affect T on a readily apparent scale. Eventually T develops oscillations near z = 0
and the timestep must be reduced. Once these oscillations reach some amplitude, they cannot be eliminated
via timestep reduction and the roots of σmax (A2 ) vanish.
To avoid this, we measure the curvature of the advective
∂2
0 0
flux | ∂z
2 hw T ix |z=0 | of the dominant kx = 1.5π mode.
We find that reducing the timestep ∆t by the same factor of 1.1 whenever this curvature measure exceeds 10−6
curtails the problem. Both of these issues appear to become more prominent as the boundary layers diffuse over
the course of the algorithm’s execution (see Figure 2).
Thus there is never a practical opportunity to increase
the timestep.

Appendix C: MSTE Parameters and Results

Ra
105
2 × 105
4 × 105
106
2 × 106
4 × 106
107
2 × 107
4 × 107
108
2 × 108
4 × 108
109

Nz
256
256
256
256
256
256
256
256
512
512
512
512
768

Nu
5.9343
7.45986
8.92597
11.6689
14.8463
18.9433
25.6821
32.4531
40.7925
55.4383
69.8349
87.8525
119.318

δ
0.15746
0.12341
0.10395
0.07922
0.06345
0.04933
0.03632
0.02820
0.02289
0.01690
0.01318
0.01053
0.00817

marginal kx
1π, 1.5π
1.5π
1.5π
1.5π, 2.5π, 3π
1.5π, 3.5π
1.5π, 4.5π
1.5π, 5.5π
1.5π, 6.5π, 7π
1.5π, 8π, 8.5π
1.5π, 4.5π, 10.5π, 11π
1.5π, 5π, 13.5π, 14π
1.5π, 5.5π,17.5π
1.5π, 6.0π, 6.5π, 23.5π, 24π

12

TABLE I: Control parameters and results are given for the MSTE
timestepping algorithm. Nz denotes the number of Chebyshev basis
functions employed. This, along with Ra are specified on initialization. The remaining quantities are computed directly from the MSTE.
The low Ra = 105 case requires ∼ 12 hours to compute while the high
Ra = 109 case requires ∼ 72 hours. Eigenvalue solves are performed for
various kx simultaneously using 28 cores.

Appendix D: MSTE Eigenfunctions

In Figure 11 we plot the velocity and temperature perturbation eigenfunctions for the marginally-stable modes in
the Ra = 109 MSTE. Though the eigenfunctions are in general complex, the linear system (12)–(14) obeys phase-shift
symmetry. Any set of solutions can be phase-shifted by multiplying the perturbations by a complex quantity of unit
modulus eiφ . In this particular case, we can eliminate the perturbations’ imaginary components by selecting the proper
φ. This is due to the apparent exchange of stabilities observed previously: ω = 0 at marginal stability implies that
the system admits a set of real solutions. Adjacent modes, whose wavenumbers only differ by 0.5π, are superimposed
to illustrate their similarity. For the large-scale kx = 1.5π mode, we find the vertical velocity eigenfunction W is
maximized near the center of the domain. As kx increases, we observe two vertical velocity maxima, each tending
towards their respective boundary. However, in all cases, the temperature perturbations are more concentrated at
the boundaries than the vertical velocity. This trend is also apparent in the two pairs of adjacent modes. In the
temperature eigenfunctions θ, small-scale zig-zags appear near the boundaries at kx = 1.5π, subsiding as kx increases.
The left-most peaks of these temperature perturbation profiles approximately coincide with the previously-defined
boundary layer height δ.

13

Ra = 109
kx = 1.5

2

4
3
2
1
0

0.5

0.4

0.3

z

0.2

0.1

0.0

kx = 6.0
kx = 6.5

0.5

0.4

0.3

z

0.2

0.1

0.0

kx = 6.0
kx = 6.5

10
5

0.5

0.4

0.3

6

z

0.2

0.1

0

0.0

kx = 23.5
kx = 24.0

2
0.5

0.4

0.3

z

0.2

0.1

0.5

0.4

0.3

z

0.2

0.0

0.1

0.0

kx = 23.5
kx = 24.0

2
W

4

0

kx = 1.5

15
W

0

W

1

200
150
100
50
0

1
0

0.5

0.4

0.3

z

0.2

0.1

0.0

FIG. 11. The temperature and pressure MSTE eigenfunctions are shown in separate plots for various marginally-stable modes.
The eigenfunctions are normalized such that h|θ|2 iD = 1. We select a phase such that the eigenfunctions are real. In this case
the eigenfunctions are even which we exploit by plotting over half the domain.

[1] L.-A. Couston, D. Lecoanet, B. Favier, and M. Le Bars,
Shape and size of large-scale vortices: A generic fluid pattern in geophysical fluid dynamics, Phys. Rev. Research
2, 023143 (2020).
[2] X. Zhu, V. Mathai, R. J. Stevens, R. Verzicco, and
D. Lohse, Transition to the ultimate regime in twodimensional rayleigh-bénard convection, Physical Review
Letters 120, 10.1103/physrevlett.120.144502 (2018).
[3] M. Ossendrijver, The solar dynamo, The Astronomy and
astrophysics review 11, 287 (2003).

[4] D. Gubbins, The rayleigh number for convection in the
earth’s core, Physics of the Earth and Planetary Interiors 128, 3 (2001), dynamics and Magnetic Fields of the
Earth’s and Planetary Interiors.
[5] W. V. R. Malkus, The heat transport and spectrum of
thermal turbulence, Proceedings of the Royal Society of
London. Series A, Mathematical and physical sciences
225, 196 (1954).
[6] L. N. Howard, Convection at high rayleigh number, in
Applied Mechanics, edited by H. Görtler (Springer Berlin
Heidelberg, Berlin, Heidelberg, 1966) pp. 1109–1115.

14
[7] R. H. Kraichnan, Turbulent Thermal Convection at Arbitrary Prandtl Number, Physics of Fluids 5, 1374 (1962).
[8] E. A. Spiegel, Thermal Turbulence at Very Small Prandtl
Number, Journal of Geophysical Research 67, 3063
(1962).
[9] B. Castaing, G. Gunaratne, L. Kadanoff, A. Libchaber,
and F. Heslot, Scaling of hard thermal turbulence in
Rayleigh-Benard convection, Journal of Fluid Mechanics
204, 1 (1989).
[10] S. Grossmann and D. Lohse, Scaling in thermal convection: a unifying theory, Journal of Fluid Mechanics 407,
27–56 (2000).
[11] G. Ahlers, S. Grossmann, and D. Lohse, Heat transfer
and large scale dynamics in turbulent rayleigh-bénard
convection, Rev. Mod. Phys. 81, 503 (2009).
[12] K. Julien and E. Knobloch, Reduced models for fluid
flows with strong constraints, Journal of Mathematical
Physics 48, 065405 (2007).
[13] K. Julien, E. Knobloch, A. M. Rubio, and G. M. Vasil,
Heat Transport in Low-Rossby-Number Rayleigh-Bénard
Convection, Phys. Rev. Lett. 109, 254503 (2012).
[14] F. Waleffe, A. Boonkasame, and L. Smith, Heat transport
by coherent rayleigh-bénard convection, Physics of Fluids
27, 051702 (2015).
[15] D. Sondak, L. M. Smith, and F. Waleffe, Optimal
heat transport solutions for Rayleigh-Bénard convection, Journal of Fluid Mechanics 784, 565 (2015),
arXiv:1507.03151 [physics.flu-dyn].
[16] B. Wen, D. Goluskin, M. LeDuc, G. P. Chini, and
C. R. Doering, Steady rayleigh-bénard convection between stress-free boundaries, Journal of Fluid Mechanics
905, 10.1017/jfm.2020.812 (2020).
[17] G. P. Chini and S. Cox, Large rayleigh number thermal
convection: Heat flux predictions and strongly nonlinear
solutions, Physics of Fluids 21, 083603 (2009).
[18] G. Yalnız, B. Hof, and N. Burak Budanur, Coarse
graining the state space of a turbulent flow using periodic orbits, arXiv e-prints , arXiv:2007.02584 (2020),
arXiv:2007.02584 [physics.flu-dyn].
[19] P. Cvitanović and J. Gibson, Geometry of the turbulence in wall-bounded shear flows: Periodic orbits, Physica Scripta 2010, 014007 (2010).
[20] J. B. Marston, G. P. Chini, and S. M. Tobias, Generalized
Quasilinear Approximation: Application to Zonal Jets,
Phys. Rev. Lett. 116, 214501 (2016), arXiv:1601.06720
[physics.flu-dyn].
[21] J. R. Herring, Investigation of problems in thermal convection, J. Atmos. Sci. 20, 325 (1963).

[22] C. Beaume, G. P. Chini, K. Julien, and E. Knobloch,
Reduced description of exact coherent states in parallel shear flows, Physical Review E 91, 10.1103/physreve.91.043010 (2015).
[23] G. Michel and G. P. Chini, Multiple scales analysis of
slow-fast quasi-linear systems, Proceedings of the Royal
Society. A, Mathematical, physical, and engineering sciences 475, 20180630 (2019).
[24] L. R. O. F.R.S., Lix. on convection currents in a horizontal layer of fluid, when the higher temperature is on the
under side, The London, Edinburgh, and Dublin Philosophical Magazine and Journal of Science 32, 529 (1916).
[25] G. Michel and G. P. Chini, Strong wave–mean-flow coupling in baroclinic acoustic streaming, Journal of Fluid
Mechanics 858, 536–564 (2019).
[26] K. J. Burns, G. M. Vasil, J. S. Oishi, D. Lecoanet, and
B. P. Brown, Dedalus: A flexible framework for numerical
simulations with spectral methods, Physical Review Research 2, 023068 (2020), arXiv:1905.10388 [astro-ph.IM].
[27] J. Oishi, K. Burns, S. Clark, E. Anders, B. Brown,
G. Vasil, and D. Lecoanet, Eigentools: Tools for studying
linear eigenvalue problems (2021), ascl:2101.017.
[28] P. G. Drazin and W. H. Reid, Hydrodynamic Stability,
2nd ed., Cambridge Mathematical Library (Cambridge
University Press, 2004).
[29] H. Johnston and C. R. Doering, Comparison of turbulent
thermal convection between conditions of constant temperature and constant flux, Phys. Rev. Lett. 102, 064501
(2009).
[30] J. D. Scheel and J. Schumacher, Global and local statistics in turbulent convection at low prandtl numbers,
Journal of Fluid Mechanics 802, 147–173 (2016).
[31] E. H. Anders, B. P. Brown, and J. S. Oishi, Accelerated
evolution of convective simulations, Phys. Rev. Fluids 3,
083502 (2018).
[32] R. Verzicco and R. Camussi, Transitional regimes
of low-prandtl thermal convection in a cylindrical cell, Physics of Fluids 9, 1287 (1997),
https://doi.org/10.1063/1.869244.
[33] S. B. Pope, Turbulent Flows (Cambridge University
Press, 2000).
[34] O. Shishkina, S. Horn, S. Wagner, and E. S. C. Ching,
Thermal boundary layer equation for turbulent rayleigh–
bénard convection, Phys. Rev. Lett. 114, 114302 (2015).



==> proof_corrections.txt <==
Redline Edits; Please make the following changes before publication:

Omit the words "We employ" from refs [26] and [27] as this text was intended for the footnotes.

Specific Questions and Comments to Address for This Paper:

1 Physical Review discourages claims of priority. For more information regarding the change
to the following sentence and others like it, Please see http://publish.aps.org/authors/newnovel-policy-physical-review.

Assuming no further action is required by the authors, the page proof edits are acceptable. 

2 Please add a sentence or two explaining your table in Appendix C, as we prefer not to include Appendixes consisting of only tables or figures and no text.

Append the following after line 442:

Table 1 provides control parameters and dependent MSTE properties. High-Ra cases require increased resolutions and run times due to their decreased boundary layer thicknesses and the appearance high-kx marginal modes. 

3 The citation of Table 1 is missing in the text. Please cite the same in running text in sequence to avoid the renumbering of floating elements.

Replace line 140 with the following:

The necessary number of basis functions increases with Ra as the eigenfunctions include increasingly small-scale features (see Appendix C Table 1 and Appendix D).

4 Please verify page no. in Ref. [23].

The number 475 refers to the Journal volume. Please omit any page numbers as they do not appear to be provided by the Journal. 

FQ: This funding provider could not be uniquely identified during our search of the FundRef
registry (or no Contract or Grant number was detected). Please check information and amend
if incomplete or incorrect.

GID refers to the group project ID. This may be of interest to other groups using the same supercomputer. Please publish as is.

Q: This reference could not be uniquely identified due to incomplete information or improper
format. Please check all information and amend if applicable.

Here are DOIs for the following references:

[3] https://doi.org/10.1007/s00159-003-0019-3

[5] https://doi.org/10.1098/rspa.1954.0197

Reference [27] does not yet have an associated publication. Please publish as is.


